Host Galaxies of Ultra Strong Mg II absorbers at z $\sim$ 0.5

From a sample of 109 candidate Ultra-Strong Mg II (USMgII; having rest equivalent width of Mg II absorption, $W_{2796}>3.0$ Angstrom) systems at z=0.4-0.6, we confirm 27 and identify host galaxies of 20 systems based on associated nebular line emission from our SALT observations or from SDSS fiber spectra. The measured impact parameter, [O II] luminosity, star formation rate, B-band luminosity and stellar mass are in the ranges $7.3\le D[kpc]\le79$, $0.2\le L_{[O II]}[ 10^{41}~erg s^{-1}]$ $\le 4.5$, $2.59\le SFR[M_\odot yr^{-1} ]\le 33.51$, $0.15L_B^*\le L_B\le1.63L_B^*$ and $10.21\le log[M_*/M_\odot]\le11.62$ respectively. The impact parameters found are larger than that predicted by the $W_{2796}$ vs D relationship of the general population of Mg II absorbers. At a given D, USMgII host galaxies are more luminous and massive compared to typical Mg II absorbers. However, the measured SFRs are slightly lower than that of main-sequence galaxies with the same M$_\star$ at $z\sim0.5$. We report a correlation between $L_{[O II]}$ and W$_{2796}$ for the full population of Mg II absorbers, driven mainly by the host galaxies of weak Mg II absorbers that tend to have low $L_{[O II]}$ and large impact parameters. We find at least $\sim$33% of the USMgII host galaxies (with a limiting magnitude of $m_r<23.6$) are isolated and the large $W_{2796}$ in these cases may originate from gas flows (infall/outflow) in single halos of massive but not starburst galaxies. We also find galaxy interactions could be responsible for large velocity widths in at least $\sim$17% cases.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
